Discovery, Timing, and Multiwavelength Observations of the Black Widow Millisecond Pulsar PSR J1555-2908

We report the discovery of PSR J1555-2908, a 1.79 ms radio and gamma-ray pulsar in a 5.6 hr binary system with a minimum companion mass of 0.052 $M_\odot$. This fast and energetic ($\dot E = 3 \times 10^{35}$ erg/s) millisecond pulsar was first detected as a gamma-ray point source in Fermi LAT sky survey observations. Guided by a steep spectrum radio point source in the Fermi error region, we performed a search at 820 MHz with the Green Bank Telescope that first discovered the pulsations. The initial radio pulse timing observations provided enough information to seed a search for gamma-ray pulsations in the LAT data, from which we derive a timing solution valid for the full Fermi mission. In addition to the radio and gamma-ray pulsation discovery and timing, we searched for X-ray pulsations using NICER but no significant pulsations were detected. We also obtained time-series r-band photometry that indicates strong heating of the companion star by the pulsar wind. Material blown off the heated companion eclipses the 820 MHz radio pulse during inferior conjunction of the companion for ~10% of the orbit, which is twice the angle subtended by its Roche lobe in an edge-on system.

==> data/Figure5.dat <==
  58281.16315   300.    0.583    20.721    0.082
  58281.16694   300.    0.600    20.698    0.070
  58281.17071   300.    0.616    20.633    0.058
  58281.17449   300.    0.632    20.572    0.050
  58281.17827   300.    0.648    20.521    0.046
  58281.18205   300.    0.664    20.435    0.038
  58281.18582   300.    0.680    20.507    0.037
  58281.18961   300.    0.697    20.449    0.035
  58281.19338   300.    0.713    20.383    0.029
  58281.19717   300.    0.729    20.361    0.028
  58281.20094   300.    0.745    20.357    0.031
  58281.20472   300.    0.761    20.406    0.039
  58281.20850   300.    0.778    20.331    0.033
  58281.21228   300.    0.794    20.376    0.034
  58281.21606   300.    0.810    20.420    0.031
  58281.21983   300.    0.826    20.439    0.031
  58281.22360   300.    0.842    20.353    0.028
  58281.22739   300.    0.858    20.478    0.029
  58281.23116   300.    0.875    20.450    0.029
  58281.23493   300.    0.891    20.528    0.031
  58281.23872   300.    0.907    20.554    0.033
  58281.24249   300.    0.923    20.605    0.033
  58281.24626   300.    0.939    20.680    0.033
  58281.25005   300.    0.956    20.700    0.033
  58281.25382   300.    0.972    20.858    0.039
  58281.25761   300.    0.988    20.950    0.045
  58281.26138   300.    1.004    21.013    0.044
  58281.26515   300.    1.020    21.229    0.052
  58281.26893   300.    1.036    21.373    0.064
  58281.27271   300.    1.053    21.561    0.070
  58281.27648   300.    1.069    21.773    0.087
  58281.28026   300.    1.085    22.155    0.122
  58281.28404   300.    1.101    22.240    0.144
  58281.28781   300.    1.117    22.680    0.219
  58281.29159   300.    1.133    23.272    0.400
  58281.34450   300.    0.360    22.523    0.213
  58281.35206   300.    0.392    22.133    0.167
  58281.35584   300.    0.409    22.105    0.247
  58281.35962   300.    0.425    21.729    0.151
  58281.36339   300.    0.441    21.448    0.129
  58284.16053   300.    0.420    21.300    0.248
  58284.16404   300.    0.435    21.382    0.220
  58284.16755   300.    0.450    21.167    0.172
  58284.17106   300.    0.465    21.169    0.165
  58284.17457   300.    0.480    21.093    0.115
  58284.17808   300.    0.495    20.920    0.102
  58284.18159   300.    0.510    20.674    0.091
  58284.18509   300.    0.525    20.828    0.123
  58284.18860   300.    0.540    20.768    0.116
  58284.19211   300.    0.555    20.726    0.177
  58284.19561   300.    0.570    20.591    0.137
  58284.19912   300.    0.585    20.587    0.153
  58284.20263   300.    0.600    20.631    0.142
  58284.20613   300.    0.615    20.498    0.071
  58284.20964   300.    0.630    20.422    0.060
  58284.21315   300.    0.645    20.457    0.060
  58284.21665   300.    0.660    20.404    0.049
  58284.22016   300.    0.675    20.412    0.055
  58284.22367   300.    0.690    20.459    0.064
  58284.22718   300.    0.706    20.469    0.056
  58284.23068   300.    0.721    20.473    0.082
  58284.23419   300.    0.736    20.453    0.081
  58284.23770   300.    0.751    20.476    0.104
  58284.24120   300.    0.766    20.278    0.111
  58284.24471   300.    0.781    20.450    0.148
  58284.24822   300.    0.796    20.588    0.186
  58284.25172   300.    0.811    20.502    0.095


==> data/README.txt <==
Figure5.dat is an ASCII file containing the data used to make Figure 5.
The columns are

(1)  Modified Julian Date of mid-exposure in Barycentric Dynamical Time

(2)  Exposure time in seconds

(3)  X-axis quantity:  Orbital phase of mid-exposure using the ephemeris
     in Table 2.  Phase zero is the time of ascending node of the pulsar. 

(4)  Y-axis quantity:  r magnitude

(5)  Y-axis quantity error bar:  Uncertainly (+/-) in r magnitude
